Negative energy densities in integrable quantum field theories at one-particle level

We study the phenomenon of negative energy densities in quantum field theories with self-interaction. Specifically, we consider a class of integrable models (including the sinh-Gordon model) in which we investigate the expectation value of the energy density in one-particle states. In this situation, we classify the possible form of the stress-energy tensor from first principles. We show that one-particle states with negative energy density generically exist in non-free situations, and we establish lower bounds for the energy density (quantum energy inequalities). Demanding that these inequalities hold reduces the ambiguity in the stress-energy tensor, in some situations fixing it uniquely. Numerical results for the lowest spectral value of the energy density allow us to demonstrate how negative energy densities depend on the coupling constant and on other model parameters.

==> plots/ComplexCouplings.csv <==
# Product model by number of complex-conjugate factors, N=500, R=7.0, up to 7 factors in steps of 0.1
# Generated: 12-Aug-2015 12:42:31
1.0 -0.017918881450271033
2.0 -0.10599851213224068
3.0 -0.31148395738973084
4.0 -0.6847788193671607
5.0 -1.3403628032623602
6.0 -2.489589803860051
7.0 -4.518796845772008


==> plots/Eigenvector.csv <==
# Ising and sinh-Gordon models, Energy density lowest eigenvector, N=500, R=10.0
# Generated: 12-Aug-2015 11:55:07
-9.98 0.0 0.0
-9.94 0.0 1.1031280886363112E-110
-9.9 0.0 -4.045826895544482E-94
-9.86 2.833702071027961E-98 -2.28669227655482E-87
-9.82 1.4271164194530123E-82 9.755421940142137E-79
-9.78 -2.3253688455246122E-82 5.674923284911769E-73
-9.74 5.6882736335847796E-68 2.395652822487382E-72
-9.7 8.355551587828168E-68 -3.797486975126246E-66
-9.66 4.836173267557694E-65 1.4116497179237656E-64
-9.62 4.775303977122854E-65 2.862074196525667E-59
-9.58 2.438829483440626E-54 6.542014369929807E-58
-9.54 9.412691261196706E-54 -7.814477680311507E-57
-9.5 -3.180451205157457E-51 4.0740095115173265E-51
-9.46 -1.5330858283934829E-49 -6.974791085542088E-51
-9.42 4.226754601641606E-49 3.219792864123533E-51
-9.38 2.7963675406277133E-49 4.509141575581649E-51
-9.34 1.997749263752146E-46 1.7916688456515402E-46
-9.3 2.617147883644131E-47 -1.2148396950070278E-45
-9.26 2.865063551130979E-43 2.2577852835693198E-45
-9.22 -3.415591814015507E-41 -4.639566105446778E-45
-9.18 -1.1668303507791578E-38 1.3891665132583314E-43
-9.14 -4.5143428329913475E-38 -5.761590648031313E-41
-9.1 2.154790845263456E-37 1.4098552660153889E-39
-9.06 6.216899235033819E-36 -1.7338515268033728E-38
-9.02 8.99549719525992E-37 9.339231054265153E-38
-8.98 -3.7728563397933715E-35 -4.669929782720005E-36
-8.94 -4.2270984155545676E-33 -2.4039824334151227E-35
-8.9 1.2479342003192864E-32 -5.669551591460244E-35
-8.86 2.726568655055116E-33 1.0186459085570348E-32
-8.82 6.74462830301192E-33 2.385133597170072E-31
-8.78 7.975587202783459E-32 -6.58309885724477E-31
-8.74 1.3514770601721755E-31 3.965870510498003E-31
-8.7 2.8118563219815893E-30 5.806588106883672E-30
-8.66 7.62933327790956E-29 -8.980820619305993E-31
-8.62 1.7295049852986092E-27 -5.208551972658204E-31
-8.58 -3.946745204290956E-27 -5.490560590351016E-30
-8.54 9.46160979449042E-27 -2.923591053759236E-29
-8.5 3.9439355076859674E-26 1.5649372004696714E-26
-8.46 3.5883445118964464E-26 8.202012945695103E-26
-8.42 1.7914245528184144E-26 1.097585119356061E-25
-8.379999999999999 3.7654979548175237E-26 6.473736863733335E-26
-8.34 2.2877254640210208E-26 1.4644487666543112E-25
-8.3 -2.2563648199442547E-25 -5.172351791642938E-25
-8.26 1.4560634681339813E-23 5.160523942893165E-25
-8.22 -2.5066630132827655E-24 -1.0715104523807397E-24
-8.18 1.4267307417578183E-22 7.545867948580601E-25
-8.14 1.0228427181855607E-22 3.2764034832541808E-24
-8.1 -1.5674605359310574E-21 8.77503569257529E-25
-8.06 7.287984491545198E-22 2.6408414971425418E-24
-8.02 -6.313135017755523E-22 3.2849405214764456E-23
-7.98 -2.460224762482281E-21 -2.9933524034321753E-22
-7.9399999999999995 5.61981026879055E-20 1.830532488646058E-21
-7.9 1.8887932085587288E-19 9.911323779943912E-22
-7.859999999999999 1.7872894250766273E-18 5.004693496180063E-22
-7.82 -1.2920091962476782E-17 -6.897965673681076E-22
-7.779999999999999 1.1820321218709234E-18 -1.2799630613849708E-20
-7.74 -2.022360653428997E-18 -4.260116859535045E-21
-7.699999999999999 -3.0243274103021103E-18 5.9428154755188494E-21
-7.66 -1.3058745537080662E-18 -2.3569008455535694E-19
-7.62 5.8159534182872476E-18 3.833296700110233E-19
-7.58 -3.6751822060987644E-18 -3.9184177783325215E-19
-7.54 5.570002673224539E-18 -8.98743781810542E-19
-7.5 -6.385177347584657E-18 -1.2874760887504793E-17
-7.46 2.7008797463963273E-17 5.317089184514646E-18
-7.42 -1.0851231570840857E-16 -1.3320930890884555E-16
-7.38 4.113835078868441E-18 3.088205596665552E-17
-7.34 1.46300351690986E-17 -2.5652934555436072E-17
-7.3 -1.1601490610794377E-16 -3.667426251405917E-17
-7.26 4.548294426673026E-17 -7.874315943001257E-17
-7.22 -1.2565909506451652E-17 2.037325839323425E-17
-7.18 1.6423178264233021E-18 4.034874762153075E-17
-7.140000000000001 -9.375399269774973E-17 2.536954125952346E-17
-7.1 6.964550233524725E-18 3.151861978430707E-17
-7.0600000000000005 4.4650050210185E-17 -1.8919387176973057E-16
-7.02 -5.331432869459171E-17 5.798134345561462E-17
-6.98 8.971664622233361E-17 -9.104151696412794E-17
-6.9399999999999995 1.6625529499049854E-16 -6.583692744991676E-17
-6.9 -1.0462585514286525E-16 -7.058924610551186E-17
-6.859999999999999 -4.092469057138335E-18 -9.881918149139513E-17
-6.82 -4.4362074695625937E-17 -6.694398336260591E-18
-6.779999999999999 -1.394573825097071E-16 4.290543915933806E-17
-6.74 9.531775761711499E-17 -1.2164134457723317E-16
-6.699999999999999 -4.886387867240482E-17 -1.1380513987578013E-16
-6.66 6.760463244829365E-17 3.7354358935721033E-17
-6.62 6.837908964601388E-17 -2.0136592672108587E-16
-6.58 -9.083734244242182E-18 -1.2536907418195908E-16
-6.54 -7.986307332856816E-17 -6.703064396625841E-17
-6.5 3.2936108554603625E-16 2.7867438318579914E-16
-6.46 -1.0935358282145405E-15 -2.1219829814395675E-15
-6.42 5.31610965131622E-15 1.100557249453422E-14
-6.38 -2.4538034624250057E-14 -5.014646532492368E-14
-6.34 9.916350027093902E-14 2.0398770171761074E-13
-6.3 -3.6598500829076204E-13 -7.531118862479116E-13
-6.26 1.235805827751828E-12 2.543245333428852E-12
-6.22 -3.846608806422554E-12 -7.91542522985026E-12
-6.18 1.1120877809397399E-11 2.2879672194190262E-11
-6.140000000000001 -3.007284059868562E-11 -6.184979899146004E-11
-6.1 7.656586643905574E-11 1.573924364994802E-10
-6.0600000000000005 -1.8468329801683613E-10 -3.7937821660416263E-10
-6.02 4.2454510537116376E-10 8.712524563805719E-10
-5.9799999999999995 -9.35434224172736E-10 -1.916959859697915E-9
-5.9399999999999995 1.986669697860548E-9 4.062416020825345E-9
-5.9 -4.089684994696946E-9 -8.334130213336483E-9
-5.86 8.207210234581951E-9 1.663143777512368E-8
-5.82 -1.6152611997773734E-8 -3.2428499235147954E-8
-5.78 3.137003737535959E-8 6.202021423621648E-8
-5.74 -6.047181878325011E-8 -1.1668022409612797E-7
-5.7 1.1618406336220018E-7 2.16187734845893E-7
-5.66 -2.2242944879047055E-7 -3.938532366749362E-7
-5.62 4.207615631938014E-7 7.011913589518683E-7
-5.58 -7.698855159820029E-7 -1.2032621555963654E-6
-5.54 1.3076007840946433E-6 1.9352207727552464E-6
-5.5 -1.9019493627555247E-6 -2.742198300628992E-6
-5.46 1.8996489797106258E-6 2.8375200416581257E-6
-5.42 3.1937921037404386E-7 1.630078352137809E-7
-5.38 -7.001374672470841E-6 -1.1777563390919016E-5
-5.34 1.7882795524045573E-5 4.165282150317973E-5
-5.3 -2.3517117643717605E-5 -9.993435307969827E-5
-5.26 3.344026183090163E-6 1.814674656052359E-4
-5.22 5.0686290032938525E-5 -2.3517446907012424E-4
-5.18 -8.452334593287838E-5 1.464494037952591E-4
-5.14 -5.656559130170685E-6 1.8714981557885977E-4
-5.1 1.8516329650829173E-4 -6.278334608279903E-4
-5.06 -1.3201838273817375E-4 6.249586460803228E-4
-5.02 -2.9326435514113574E-4 3.223561069368728E-4
-4.9799999999999995 3.5435339319116036E-4 -0.0014694063375768553
-4.9399999999999995 4.919969531976501E-4 7.564706964575603E-4
-4.8999999999999995 -6.240076399186268E-4 0.001944264568692778
-4.86 -9.913519730466668E-4 -0.0021929428764326073
-4.82 7.105592877109302E-4 -0.002423373919041482
-4.78 0.0020168681308769883 0.003731727814897597
-4.74 1.381887773171027E-4 0.0038085196334067804
-4.7 -0.0031108376999727586 -0.004846780039617612
-4.66 -0.0029638396905201235 -0.00716815677273115
-4.62 0.0018251519540073828 0.003601443329791186
-4.58 0.0064256403632454015 0.012218002787156975
-4.54 0.004864370095632706 0.0036730996742429583
-4.5 -0.003173038512731394 -0.01362703763152779
-4.46 -0.011126638700201488 -0.017407152147660636
-4.42 -0.01111999763997468 4.300101722754003E-4
-4.38 -9.348247453688123E-4 0.023123205155348325
-4.34 0.013631509709406762 0.026551477126884482
-4.3 0.022586975216083018 0.0037301575700153904
-4.26 0.01847667080983949 -0.02835135648265679
-4.22 0.0012480996979597667 -0.043493230538664475
-4.18 -0.021543093772464824 -0.027378199196269867
-4.14 -0.03873009157265061 0.012180956747472623
-4.1 -0.0410666506130917 0.05137673771058147
-4.06 -0.025384676856567822 0.06607374396688097
-4.02 0.004269784005177593 0.04573747425143201
-3.9799999999999995 0.038485051903650716 -0.0018991205737827505
-3.9399999999999995 0.06607504802597208 -0.05603166770230698
-3.8999999999999995 0.07780702733929606 -0.09329421489150949
-3.8599999999999994 0.06900512096805031 -0.09772810510263913
-3.8200000000000003 0.04045670267284761 -0.06616963023915114
-3.7800000000000002 -0.0022815872786155506 -0.008000262786838807
-3.74 -0.050646811452011505 0.059350509837538944
-3.7 -0.09522586035348388 0.11664183386369328
-3.66 -0.12771521684213535 0.14843329919383147
-3.62 -0.1423057575160538 0.1465915382280053
-3.58 -0.13634896019529283 0.11126087254439679
-3.54 -0.11035230221862433 0.049687589115371
-3.5 -0.06746983198191626 -0.026279973449933387
-3.46 -0.01269897343473034 -0.10312332178163858
-3.42 0.048016252599955206 -0.16829868915535592
-3.38 0.1086194442973195 -0.21215591822652274
-3.34 0.1636137934224441 -0.2289715806166159
-3.3 0.2085260740783571 -0.2171521613298907
-3.26 0.2401598094851677 -0.17879317387284435
-3.2199999999999998 0.2566635990476565 -0.11883072794912596
-3.1799999999999997 0.2574559576701588 -0.04401378495470294
-3.1399999999999997 0.24305258974656035 0.03811797530139115
-3.0999999999999996 0.21483912456426912 0.12012326324415236
-3.0599999999999996 0.17482513568032998 0.19534464178086813
-3.0199999999999996 0.1254062955479521 0.25836708556745347
-2.9799999999999995 0.06915256300053643 0.30526071456473497
-2.9399999999999995 0.008632444025963838 0.33364001622754724
-2.8999999999999995 -0.05372288340707929 0.34258196896589166
-2.8599999999999994 -0.11571632142976387 0.33244722813960237
-2.8200000000000003 -0.17544617551628508 0.30464479914702325
-2.7800000000000002 -0.2313373853500214 0.2613738408625568
-2.74 -0.2821486406132713 0.20536831140057552
-2.7 -0.3269612958540579 0.13966235952312772
-2.66 -0.3651554879214568 0.06738746174772833
-2.62 -0.3963781035937988 -0.008393326874903555
-2.58 -0.4205063944497542 -0.08481290763925607
-2.54 -0.43761019193855233 -0.15929134646607293
-2.5 -0.44791490188822924 -0.22959453550301595
-2.46 -0.4517667880054799 -0.2938651014431761
-2.42 -0.44960150099499163 -0.3506307093480796
-2.38 -0.44191637253705696 -0.3987948037881789
-2.34 -0.42924666192196415 -0.43761442521039984
-2.3 -0.41214570355931923 -0.466669166817567
-2.26 -0.39116874014215064 -0.48582469282791596
-2.2199999999999998 -0.3668601239478849 -0.49519358955056464
-2.1799999999999997 -0.3397435129791463 -0.49509570994107016
-2.1399999999999997 -0.3103146680504643 -0.48601962617987504
-2.0999999999999996 -0.279036460584494 -0.4685863349307309
-2.0599999999999996 -0.24633572133254666 -0.4435159692844972
-2.0199999999999996 -0.212601590762197 -0.41159795753390765
-1.9800000000000004 -0.1781850679216893 -0.3736648234159824
-1.9399999999999995 -0.14339949269402677 -0.33056963904736275
-1.9000000000000004 -0.1085217340126616 -0.28316700566525405
-1.8599999999999994 -0.07379389242601603 -0.23229734988273282
-1.8200000000000003 -0.03942535817013612 -0.17877426177437267
-1.7799999999999994 -0.005595095353202148 -0.12337457235830362
-1.7400000000000002 0.02754595136699349 -0.06683085373698977
-1.6999999999999993 0.05987240898512856 -0.009826030044490907
-1.6600000000000001 0.09128204972251183 0.04701020132013601
-1.6199999999999992 0.1216934327019613 0.10310341867426026
-1.58 0.15104364740217355 0.15793525240663378
-1.5399999999999991 0.17928618202239255 0.2110431202827488
-1.5 0.20638893137649425 0.2620191273620256
-1.459999999999999 0.23233235224762772 0.31050831067237306
-1.42 0.25710776895811827 0.356206384766869
-1.379999999999999 0.2807158279447097 0.3988571214172098
-1.3399999999999999 0.3031650972453715 0.4382494763754272
-1.299999999999999 0.3244708046988878 0.4742145583152038
-1.2599999999999998 0.3446537072598418 0.5066225169281373
-1.2200000000000006 0.3637390829427676 0.5353794149776471
-1.1799999999999997 0.3817558364399621 0.5604241350805304
-1.1400000000000006 0.39873570928690993 0.5817253615911329
-1.0999999999999996 0.4147125855451764 0.5992786691146561
-1.0600000000000005 0.4297218842176798 0.613103741199481
-1.0199999999999996 0.4438000299846881 0.6232417361951899
-0.9800000000000004 0.45698399430426784 0.6297528116124306
-0.9399999999999995 0.46931089943920007 0.6327138147813517
-0.9000000000000004 0.4808176784941736 0.6322161426683743
-0.8599999999999994 0.49154078509278376 0.6283637716241488
-0.8200000000000003 0.5015159468552846 0.6212714558683614
-0.7799999999999994 0.5107779573795 0.611063089544154
-0.7400000000000002 0.5193605018702493 0.5978702292909056
-0.6999999999999993 0.5272960121058413 0.581830769370308
-0.6600000000000001 0.5346155467945575 0.5630877635149198
-0.6199999999999992 0.5413486938416583 0.5417883854602036
-0.5800000000000001 0.5475234913712522 0.5180830203145651
-0.5399999999999991 0.5531663647461627 0.49212447877954557
-0.5 0.5583020770870578 0.4640673257206662
-0.4599999999999991 0.5629536911201004 0.4340673149617482
-0.41999999999999993 0.5671425404267818 0.4022809219944894
-0.379999999999999 0.5708882083968541 0.3688649665267984
-0.33999999999999986 0.5742085134110935 0.3339763167777239
-0.29999999999999893 0.5771194989656596 0.29777166766157104
-0.2599999999999998 0.579635427618462 0.26040738529249025
-0.22000000000000064 0.5817687778050639 0.22203941010135078
-0.17999999999999972 0.5835302427011904 0.18282321140073465
-0.14000000000000057 0.5849287304491556 0.14291378602811208
-0.09999999999999964 0.5859713651735374 0.10246569415164124
-0.0600000000000005 0.5866634883298222 0.06163312520740046
-0.019999999999999574 0.5870086600209344 0.02056998722908274
0.019999999999999574 0.5870086600209011 -0.020569987229796208
0.0600000000000005 0.5866634883298413 -0.061633125208179616
0.09999999999999964 0.5859713651735212 -0.10246569415188025
0.14000000000000057 0.5849287304490596 -0.14291378602963212
0.17999999999999972 0.5835302427012136 -0.18282321140069044
0.22000000000000064 0.581768777805043 -0.22203941010191394
0.2599999999999998 0.5796354276184684 -0.2604073852909703
0.3000000000000007 0.5771194989655452 -0.2977716676643758
0.33999999999999986 0.5742085134110496 -0.3339763167790206
0.3800000000000008 0.5708882083966944 -0.36886496653179657
0.41999999999999993 0.5671425404267512 -0.4022809219951341
0.46000000000000085 0.562953691119993 -0.4340673149621084
0.5 0.5583020770867781 -0.4640673257267458
0.5400000000000009 0.5531663647461617 -0.492124478784164
0.5800000000000001 0.5475234913711421 -0.5180830203143242
0.620000000000001 0.5413486938413824 -0.5417883854568762
0.6600000000000001 0.5346155467950143 -0.5630877635219129
0.7000000000000011 0.5272960121056235 -0.5818307693774907
0.7400000000000002 0.5193605018701418 -0.597870229300686
0.7799999999999994 0.5107779573791291 -0.6110630895577348
0.8200000000000003 0.5015159468555429 -0.6212714558643065
0.8599999999999994 0.4915407850923216 -0.6283637716456231
0.9000000000000004 0.48081767849456064 -0.6322161426352395
0.9399999999999995 0.469310899439277 -0.6327138147793933
0.9800000000000004 0.45698399430402153 -0.6297528116146599
1.0199999999999996 0.44380002998455875 -0.6232417361947813
1.0600000000000005 0.4297218842177589 -0.613103741212175
1.0999999999999996 0.4147125855450807 -0.5992786691042574
1.1400000000000006 0.3987357092869958 -0.5817253615833038
1.1799999999999997 0.38175583644019623 -0.5604241350838683
1.2200000000000006 0.36373908294256807 -0.5353794149737083
1.2599999999999998 0.34465370725914624 -0.506622516910437
1.3000000000000007 0.3244708046985692 -0.4742145583091392
1.3399999999999999 0.30316509724522994 -0.43824947637481415
1.3800000000000008 0.2807158279444771 -0.3988571213901742
1.42 0.25710776895788595 -0.3562063847741562
1.4600000000000009 0.23233235224765378 -0.3105083106733221
1.5 0.20638893137623976 -0.26201912735321575
1.540000000000001 0.17928618202236224 -0.21104312028093647
1.58 0.15104364740186327 -0.15793525240268347
1.620000000000001 0.12169343270171688 -0.10310341866802311
1.6600000000000001 0.0912820497223673 -0.04701020131711249
1.700000000000001 0.05987240898452786 0.009826030040523995
1.7400000000000002 0.027545951366918134 0.06683085373403164
1.7799999999999994 -0.005595095353392068 0.12337457236170138
1.8200000000000003 -0.03942535817026678 0.17877426178056946
1.8599999999999994 -0.07379389242620811 0.2322973498737581
1.9000000000000004 -0.10852173401292277 0.2831670056950681
1.9399999999999995 -0.1433994926940556 0.3305696390591892
1.9800000000000004 -0.17818506792207933 0.3736648234096199
2.0199999999999996 -0.21260159076193702 0.4115979574573454
2.0600000000000005 -0.24633572133298395 0.4435159692731684
2.0999999999999996 -0.279036460584586 0.46858633494759744
2.1400000000000006 -0.3103146680505273 0.4860196261947206
2.1799999999999997 -0.3397435129794712 0.49509570994139324
2.2200000000000006 -0.3668601239474751 0.49519358955536574
2.26 -0.3911687401416369 0.4858246928321255
2.3000000000000007 -0.41214570355656316 0.466669166811155
2.34 -0.4292466619224049 0.437614425201829
2.380000000000001 -0.44191637253650135 0.3987948037837378
2.42 -0.4496015009954371 0.35063070935022617
2.460000000000001 -0.45176678800581244 0.29386510144789835
2.5 -0.4479149018885504 0.22959453550011638
2.540000000000001 -0.4376101919389555 0.15929134646414547
2.58 -0.42050639444879734 0.084812907639887
2.620000000000001 -0.3963781035924505 0.008393326877826101
2.66 -0.36515548792203 -0.06738746175284423
2.700000000000001 -0.32696129585460615 -0.1396623595252434
2.74 -0.2821486406110276 -0.20536831140623507
2.780000000000001 -0.23133738535160153 -0.26137384087466287
2.8200000000000003 -0.1754461755163509 -0.3046447991577795
2.8599999999999994 -0.11571632143016325 -0.3324472281405785
2.9000000000000004 -0.05372288340683679 -0.34258196890378034
2.9399999999999995 0.008632444026364 -0.33364001621689837
2.9800000000000004 0.06915256300047694 -0.3052607145756654
3.0199999999999996 0.12540629554762386 -0.2583670856232128
3.0600000000000005 0.17482513568074515 -0.19534464175595972
3.0999999999999996 0.2148391245632263 -0.12012326322079935
3.1400000000000006 0.24305258974654073 -0.038117975323334434
3.1799999999999997 0.2574559576697431 0.04401378495479276
3.2200000000000006 0.25666359904877595 0.1188307279724604
3.26 0.2401598094843923 0.17879317388294041
3.3000000000000007 0.20852607407791598 0.21715216130473253
3.34 0.16361379342254154 0.2289715806143919
3.380000000000001 0.10861944429779063 0.2121559182227008
3.42 0.04801625259977959 0.16829868914073234
3.460000000000001 -0.01269897343531138 0.10312332178863037
3.5 -0.0674698319820174 0.02627997345716497
3.540000000000001 -0.11035230221864095 -0.04968758911794862
3.58 -0.13634896019546341 -0.11126087253834027
3.620000000000001 -0.14230575751518848 -0.14659153822218293
3.66 -0.12771521684044976 -0.14843329920596435
3.700000000000001 -0.09522586035371627 -0.11664183383695757
3.74 -0.05064681145223189 -0.05935050985747301
3.780000000000001 -0.0022815872793366643 0.008000262780282314
3.8200000000000003 0.0404567026719433 0.06616963024125276
3.8599999999999994 0.06900512096797368 0.09772810508975131
3.9000000000000004 0.07780702733931619 0.09329421492434388
3.9399999999999995 0.06607504802613808 0.05603166768423541
3.9800000000000004 0.03848505190449234 0.0018991205847740582
4.02 0.004269784004968274 -0.04573747426624118
4.0600000000000005 -0.025384676856419708 -0.06607374396644385
4.1 -0.04106665061305291 -0.05137673770472652
4.140000000000001 -0.03873009157322614 -0.012180956750172656
4.18 -0.021543093772539223 0.027378199199512496
4.220000000000001 0.0012480996981611688 0.043493230542706936
4.26 0.018476670810046 0.02835135647675895
4.300000000000001 0.022586975215852463 -0.0037301575684197978
4.34 0.013631509709649506 -0.02655147713680478
4.380000000000001 -9.348247453604966E-4 -0.023123205142451083
4.42 -0.011119997640205836 -4.300101742955799E-4
4.460000000000001 -0.01112663870016503 0.017407152148109385
4.5 -0.003173038512635532 0.013627037625608173
4.540000000000001 0.0048643700955687446 -0.0036730996708758006
4.58 0.006425640363250265 -0.01221800278708901
4.620000000000001 0.0018251519540514204 -0.0036014433288843826
4.66 -0.0029638396905096237 0.007168156772911029
4.700000000000001 -0.0031108377000208186 0.004846780037442426
4.74 1.3818877730905485E-4 -0.0038085196332989287
4.780000000000001 0.002016868130888136 -0.003731727811830551
4.82 7.105592877779414E-4 0.0024233739158087274
4.859999999999999 -9.913519731477721E-4 0.0021929428783164263
4.9 -6.240076398912975E-4 -0.0019442645702620605
4.9399999999999995 4.919969533367465E-4 -7.564706945885146E-4
4.98 3.5435339293033043E-4 0.0014694063362242758
5.02 -2.9326435493101644E-4 -3.223561068732264E-4
5.0600000000000005 -1.3201838277123587E-4 -6.249586451918299E-4
5.1 1.851632964329567E-4 6.278334600354176E-4
5.140000000000001 -5.656559097954147E-6 -1.8714981569343387E-4
5.18 -8.45233458778818E-5 -1.464494025855911E-4
5.220000000000001 5.068628995706684E-5 2.3517446704688947E-4
5.26 3.3440262174414793E-6 -1.8146746321284725E-4
5.300000000000001 -2.3517117621203425E-5 9.993435068786496E-5
5.34 1.7882795470702386E-5 -4.165281933840479E-5
5.380000000000001 -7.001374616057875E-6 1.1777561562828063E-5
5.42 3.1937917507556166E-7 -1.6300636763171996E-7
5.460000000000001 1.8996489989542428E-6 -2.837521181166984E-6
5.5 -1.901949371267062E-6 2.7421991633332116E-6
5.540000000000001 1.307600784659468E-6 -1.935221406283224E-6
5.58 -7.69885510282723E-7 1.2032625994404761E-6
5.620000000000001 4.207615601742132E-7 -7.011916519500504E-7
5.66 -2.2242945124709662E-7 3.93853417551785E-7
5.700000000000001 1.1618407114891937E-7 -2.1618784003642867E-7
5.74 -6.047182820911365E-8 1.1668028366544005E-7
5.780000000000001 3.137004580204683E-8 -6.202024877664588E-8
5.82 -1.6152617396646325E-8 3.242852093524722E-8
5.860000000000001 8.207212469451825E-9 -1.6631451209160936E-8
5.9 -4.0896861506049864E-9 8.33413850850087E-9
5.9399999999999995 1.986671301597644E-9 -4.062420496253173E-9
5.98 -9.354351823152705E-10 1.916962657766414E-9
6.02 4.2454558204553985E-10 -8.712544474637925E-10
6.059999999999999 -1.8468275768871765E-10 3.7937955268338156E-10
6.100000000000001 7.656592895905726E-11 -1.573926783694805E-10
6.140000000000001 -3.0072744352797986E-11 6.185003700011584E-11
6.18 1.112098932587595E-11 -2.28800563578477E-11
6.219999999999999 -3.846791004190957E-12 7.91618132520384E-12
6.260000000000002 1.2360949075194286E-12 -2.543348487600751E-12
6.300000000000001 -3.6642831518056755E-13 7.535478502651151E-13
6.34 9.90513430447941E-14 -2.0351393708818122E-13
6.379999999999999 -2.4333422881445485E-14 4.9628368448415956E-14
6.420000000000002 5.128379267911367E-15 -1.0485420039185041E-14
6.460000000000001 -8.785657648492003E-16 1.6472820540891597E-15
6.5 3.278583343770974E-16 -2.674451305430149E-16
6.539999999999999 7.35812191250954E-17 6.337218014292635E-17
6.580000000000002 7.867589260722709E-17 -1.482748935926595E-17
6.620000000000001 -1.2799211888293995E-16 3.127929602313285E-17
6.66 -1.0900767774471664E-16 2.969543387686385E-17
6.699999999999999 2.550134735341476E-16 2.8490464493601934E-16
6.740000000000002 1.2935466399230873E-16 -4.305459667813439E-17
6.780000000000001 -1.962613737540933E-16 1.3480890781012813E-16
6.82 2.9325026313102397E-16 -1.0634064809014117E-16
6.859999999999999 9.743911721402007E-17 -1.0667504166272936E-16
6.899999999999999 7.739891635999305E-17 1.4907699470266614E-16
6.940000000000001 -7.371867507316406E-17 -1.7713073840458354E-16
6.98 8.253761948368944E-17 1.6466879827268395E-16
7.02 5.4581744309068064E-17 -1.3520038845487628E-16
7.059999999999999 6.451251590824374E-17 2.427974497600512E-17
7.100000000000001 1.225757149081868E-16 4.651147402658544E-17
7.140000000000001 9.585571386572009E-17 1.8940182111475885E-17
7.18 -3.196145386566109E-17 -8.035434069223188E-17
7.219999999999999 -8.674029042650503E-18 -3.70411447165302E-18
7.260000000000002 9.121340384604914E-17 1.3976076616253868E-16
7.300000000000001 -4.2955783338273606E-17 3.045944420801624E-17
7.34 1.4848764908195358E-16 -7.055353467762803E-17
7.379999999999999 9.731367538575449E-17 -4.2272182340754667E-17
7.420000000000002 7.364973066990272E-17 7.34800857368453E-18
7.460000000000001 -1.3551209476005528E-16 1.1248074673407246E-16
7.5 8.333680313348797E-17 -6.690485056851744E-17
7.539999999999999 -3.390647867071302E-17 -5.858395647585292E-17
7.580000000000002 1.816979879197131E-18 1.1332171471812138E-18
7.620000000000001 8.25604856867852E-17 -2.106162308531147E-17
7.66 4.153778385916649E-17 -1.1594868900190888E-16
7.699999999999999 -8.95339162748789E-18 1.2624449895566874E-16
7.740000000000002 -1.1168698939985375E-16 1.8831019675093782E-17
7.780000000000001 1.3737984585168936E-17 1.1185622657356488E-16
7.82 2.8876304678027876E-17 -6.019065503336336E-17
7.859999999999999 1.0408577815696948E-16 -3.753846178104887E-17
7.900000000000002 5.017480803238262E-17 7.972268588118558E-17
7.940000000000001 -1.5377974849569683E-17 4.77571631085075E-17
7.98 3.7034146203567715E-18 -3.4227363904196525E-17
8.02 1.7356218841458085E-19 6.137090867720404E-18
8.059999999999999 -1.895341922144017E-21 1.465009751661255E-18
8.100000000000001 -1.942065483333701E-19 -3.5911707887754304E-20
8.14 -1.1317673030145188E-20 1.4712810218990052E-20
8.18 9.174014827327778E-21 -3.4782522966153614E-22
8.219999999999999 -1.0316953815316801E-21 -1.5943253607441976E-24
8.260000000000002 -1.191047151669429E-21 4.488358851770164E-23
8.3 -2.562287618786318E-23 -1.7865359502317817E-23
8.34 6.2233277504118494E-24 4.24295029732824E-23
8.379999999999999 -8.502665012144875E-25 -1.258463121169931E-23
8.420000000000002 -2.1417839453640423E-24 1.992242917634198E-23
8.46 2.6646328027131695E-24 7.066850627364368E-24
8.5 5.593032471747397E-24 1.5779045636408338E-24
8.54 -1.6579549034705744E-24 -2.491211032975295E-24
8.580000000000002 6.854852676708687E-26 6.936508512875527E-25
8.620000000000001 1.9503979052754034E-25 -2.7968176925462797E-25
8.66 6.641942225642718E-27 -3.0615098924866837E-25
8.7 3.955652922335079E-28 2.0552397394691058E-25
8.740000000000002 5.58856616052061E-30 6.641796284025183E-26
8.780000000000001 1.073943893181458E-29 -4.606577597750756E-25
8.82 2.7665415455751073E-30 1.7204314840711543E-25
8.86 -3.995431069126979E-31 -3.1305367928691582E-27
8.900000000000002 2.159590192117647E-30 -2.0330846539708908E-29
8.940000000000001 -1.0829168307775263E-30 -2.0943279456239906E-29
8.98 -7.070056567291564E-33 -1.2523419166359759E-29
9.02 6.517013716373565E-34 -2.278856116986034E-31
9.059999999999999 -8.492521279540173E-34 6.218690594571346E-33
9.100000000000001 8.992440321926218E-35 1.9875404733181397E-33
9.14 4.623130071069618E-36 -3.726542928865524E-34
9.18 -6.357576120612915E-36 -2.458113746882573E-38
9.219999999999999 1.5623265248247817E-38 2.172763588533845E-39
9.260000000000002 2.3619625415743093E-40 -1.2124147643070134E-40
9.3 3.616894570803658E-45 -2.2123549586334193E-40
9.34 2.6318597151483674E-44 -1.1000915723865764E-40
9.379999999999999 8.689368061238851E-47 1.6568942152070093E-45
9.420000000000002 9.019267154647075E-48 1.6555744339119712E-45
9.46 -7.95828653467476E-47 -4.9281513490082994E-46
9.5 1.8875645583862446E-47 -1.4652292197651915E-47
9.54 1.6566831603296342E-50 -1.2720766474334016E-50
9.580000000000002 -4.6969835466350435E-51 6.444746823678061E-51
9.620000000000001 6.053399485032418E-62 -1.5652162703160731E-52
9.66 -1.6364899180620844E-62 -4.529260154210744E-58
9.7 1.14258239728011E-64 3.358311360005776E-61
9.740000000000002 1.040406071810729E-65 -1.0059091081769712E-66
9.780000000000001 3.656950506410153E-79 -1.989650564950041E-66
9.82 2.7619452548658366E-80 4.981588732632295E-72
9.86 1.2695853914604279E-96 6.6267524802033795E-81
9.900000000000002 3.1460412841832365E-114 1.7537272720402727E-87
9.940000000000001 0.0 5.8153432696573066E-102
9.98 0.0 0.0


==> plots/MultipleCouplings.csv <==
# Product model by number of factors, N=500, R=7.0, up to 10 factors at same coupling 1
# Generated: 12-Aug-2015 11:59:49
1.0 -0.004942907783104377
2.0 -0.0176632107964861
3.0 -0.04472793165927294
4.0 -0.10025890917456107
5.0 -0.1785961348371959
6.0 -0.2823580213539592
7.0 -0.4154561760863485
8.0 -0.5829182581416917
9.0 -0.790892726600403
10.0 -1.046727705546899


==> plots/NonstandardDensity.csv <==
# Free / sinh-Gordon model with nonstandard density, N=300, R=8.0, |nu| < 0.6 in  101 steps
# Generated: 28-Aug-2015 14:08:00
-0.6 -3575.493862254436 -9300.610302128807
-0.588 -3146.4325616006427 -8757.046627372747
-0.576 -2717.371260946835 -8213.482952616672
-0.564 -2288.3099602930306 -7669.919277860605
-0.5519999999999999 -1859.2486596392264 -7126.35560310453
-0.54 -1430.1873589854295 -6582.791928348481
-0.528 -1001.1260583316252 -6039.228253592395
-0.516 -572.064757677821 -5495.664578836331
-0.504 -143.00345702401683 -4952.100904080264
-0.492 -4.0583314953521805 -4408.537229324189
-0.48 -3.4437235527206815 -3864.973554568125
-0.46799999999999997 -2.900584110620593 -3321.4098798120613
-0.45599999999999996 -2.416370636116382 -2777.84620505599
-0.44399999999999995 -1.9840955524247366 -2234.2825302999336
-0.43199999999999994 -1.599738317028567 -1690.7188555438552
-0.42 -1.2611699230002094 -1147.155180787795
-0.408 -0.9675788634789825 -603.5915060317202
-0.39599999999999996 -0.7189846542544318 -60.02783127565999
-0.384 -0.5155402583906096 -2.757850945316627
-0.372 -0.3564234461554945 -2.0834211784745382
-0.36 -0.23853072103992393 -1.526062123281072
-0.348 -0.1558758042556213 -1.0705350140668595
-0.33599999999999997 -0.10053080469630775 -0.7122241106980354
-0.32399999999999995 -0.06455604303429606 -0.44947352887369657
-0.31199999999999994 -0.04147667568764996 -0.27473495173024337
-0.3 -0.026686012120294145 -0.16898745671939888
-0.288 -0.0171557862385685 -0.10809805265301074
-0.27599999999999997 -0.010969815919632824 -0.07288381003062921
-0.26399999999999996 -0.006930409385962201 -0.05173238033302723
-0.25199999999999995 -0.004287001322753966 -0.038381566049878746
-0.24 -0.002564192929423856 -0.029525503151533117
-0.22799999999999998 -0.0014563414662253258 -0.023379140351216236
-0.21599999999999997 -7.634255077938382E-4 -0.01894057170552145
-0.20399999999999996 -3.5172374016691324E-4 -0.015623192725906879
-0.19199999999999995 -1.2923711578200723E-4 -0.01306930610233718
-0.18 -2.9728081949230998E-5 -0.011052522887102132
-0.16799999999999998 -1.5816920527099828E-6 -0.009424698881089263
-0.15599999999999997 0.0 -0.00808598156608908
-0.14399999999999996 0.0 -0.00769218687971352
-0.13199999999999995 0.0 -0.0074590023671210455
-0.12 0.0 -0.0072264021570841
-0.10799999999999998 0.0 -0.006994424319296307
-0.09599999999999997 0.0 -0.006763110261636229
-0.08399999999999996 0.0 -0.006532505098438002
-0.07199999999999995 0.0 -0.006302658067610693
-0.05999999999999994 0.0 -0.006073623004132088
-0.04799999999999993 0.0 -0.005845458878772328
-0.03599999999999992 0.0 -0.005618230412436874
-0.02399999999999991 0.0 -0.005392008778331559
-0.01200000000000001 0.0 -0.005166872406414688
0.0 0.0 -0.004942907907128354
0.01200000000000001 0.0 -0.004720211134638814
0.02400000000000002 0.0 -0.004498888413282624
0.03600000000000003 0.0 -0.004279057955497258
0.04800000000000004 0.0 -0.004060851504339223
0.06000000000000005 0.0 -0.003844416239824696
0.07200000000000006 0.0 -0.003629916994876819
0.08400000000000007 0.0 -0.008244534012552485
0.09600000000000009 0.0 -0.018401040320356297
0.10799999999999998 0.0 -0.031158123036027097
0.12 0.0 -0.04604790114183171
0.132 -0.002745480317183456 -0.06275150833086983
0.14400000000000002 -0.0135456153379293 -0.08102198836851723
0.15600000000000003 -0.026867524631048613 -0.10065978611049956
0.16800000000000004 -0.04178225201414143 -0.12150015825539594
0.18000000000000005 -0.0579989409265499 -0.14340518863156843
0.19200000000000006 -0.07533317218565297 -0.1662581959210977
0.20400000000000007 -0.09364660695074395 -0.1899596067980603
0.21600000000000008 -0.11282866977342752 -0.2144238135849074
0.2280000000000001 -0.13278802964650832 -0.23957673050098488
0.24 -0.15344768952164523 -0.26535386335321615
0.252 -0.1747417951912489 -0.29169876555705315
0.264 -0.19661340347473424 -0.31856179040247884
0.276 -0.219012843627987 -0.34589907346525933
0.28800000000000003 -0.24189647242375725 -0.37367169603777195
0.30000000000000004 -0.2652257040131852 -0.4018449924381111
0.31200000000000006 -0.2889662389967205 -0.43038797261246636
0.32400000000000007 -0.31308744204069894 -0.4592728378359009
0.3360000000000001 -0.33756183300216247 -0.4884745723042177
0.3480000000000001 -0.36236466616421026 -0.517970596927083
0.36 -0.3874735793195214 -0.5477404741854048
0.372 -0.41286829838003986 -0.5777656556384512
0.384 -0.4385303872791966 -0.6080292648220702
0.396 -0.4644430346447372 -60.04933828066714
0.40800000000000003 -0.4905908708050628 -603.6130130367346
0.42000000000000004 -0.5169598101148558 -1147.1766877928058
0.43200000000000005 -0.5435369142802606 -1690.7403625488732
0.44400000000000006 -0.5703102734914208 -2234.3040373049444
0.45600000000000007 -0.597268902490568 -2777.8677120610046
0.4680000000000001 -0.624402649515279 -3321.4313868170757
0.4800000000000001 -0.6517021160832287 -3864.995061573147
0.4920000000000001 -0.679158586142331 -4408.558736329218
0.5040000000000001 -143.02043355128626 -4952.122411085285
0.5160000000000001 -572.0817342050868 -5495.6860858413675
0.5280000000000001 -1001.143034858891 -6039.24976059742
0.5400000000000001 -1430.2043355126916 -6582.813435353495
0.5520000000000002 -1859.2656361664922 -7126.377110109552
0.564 -2288.3269368203 -7669.940784865616
0.576 -2717.3882374741042 -8213.50445962168
0.588 -3146.449538127905 -8757.068134377758
0.6 -3575.5108387817054 -9300.631809133825


==> plots/SinhCoupling.csv <==
# Sinh-Gordon and sinh-Ising lowest eigenvalues, N=500, R=7.0 coupling steps: 51
# Generated: 12-Aug-2015 13:39:16
0.0 0.0 -0.11609414863569005
0.04 -9.861952600707169E-5 -0.12380192312918023
0.08 -2.881901340149079E-4 -0.13120744170951626
0.12 -5.298160219911136E-4 -0.13830483803978108
0.16 -8.044222980733736E-4 -0.1450896559360239
0.2 -0.0010992953315420463 -0.15155860601033072
0.24 -0.0014052018878534481 -0.15770936312005499
0.28 -0.0017151543282403353 -0.16354039619633057
0.32 -0.002023740031141559 -0.16905082416836797
0.36 -0.002326706609099406 -0.17424029320896148
0.4 -0.002620683547683928 -0.17910887161182992
0.44 -0.002902984861839742 -0.18365695940699456
0.48 -0.0031714636759383463 -0.18788521041429093
0.52 -0.0034244020125744536 -0.19179446488581378
0.56 -0.0036604255083322822 -0.19538569123543123
0.6 -0.0038784363859731556 -0.19865993562538725
0.64 -0.004077560168703552 -0.20161827839569876
0.68 -0.004257102976546624 -0.20426179649552975
0.72 -0.004416517132533415 -0.20659153121744986
0.76 -0.004555373409899887 -0.20860846065246508
0.8 -0.004673338675141146 -0.21031347638188205
0.84 -0.004770157988046339 -0.21170736400559811
0.88 -0.004845640447462859 -0.21279078717848343
0.92 -0.0048996482454772205 -0.2135642748897448
0.96 -0.004932088529523535 -0.2140282117765999
1.0 -0.004942907783104377 -0.21418283131487198
1.04 -0.004932088529523535 -0.2140282117766017
1.08 -0.00489964824547716 -0.21356427488974514
1.12 -0.004845640447462906 -0.21279078717848338
1.16 -0.004770157988046302 -0.21170736400559786
1.2 -0.004673338675141105 -0.21031347638188158
1.24 -0.004555373409899873 -0.2086084606524643
1.28 -0.004416517132533419 -0.20659153121744825
1.32 -0.004257102976546575 -0.20426179649552595
1.36 -0.004077560168703591 -0.2016182783956986
1.4000000000000001 -0.0038784363859731877 -0.19865993562538617
1.44 -0.003660425508332315 -0.19538569123542981
1.48 -0.003424402012574437 -0.19179446488581392
1.52 -0.0031714636759383736 -0.1878852104142929
1.56 -0.002902984861839745 -0.18365695940699442
1.6 -0.0026206835476838917 -0.17910887161183098
1.6400000000000001 -0.002326706609099421 -0.17424029320896145
1.68 -0.002023740031141525 -0.16905082416836767
1.72 -0.0017151543282403383 -0.1635403961963324
1.76 -0.0014052018878534527 -0.15770936312005504
1.8 -0.001099295331542075 -0.1515586060103307
1.84 -8.044222980733823E-4 -0.14508965593602363
1.8800000000000001 -5.298160219910927E-4 -0.13830483803978064
1.92 -2.881901340149268E-4 -0.13120744170951706
1.96 -9.86195260070616E-5 -0.12380192312918016
2.0 0.0 -0.11609414863569005


==> plots/SmearingWidth.csv <==
# Sinh-Gordon lowest eigenvalues by smearing width, N=500, R=10.0, sigma: 0.005 to 0.5 in 50 steps
# Generated: 12-Aug-2015 12:13:18
0.005 -3.4385232836359814
0.015102040816326531 -0.379808065496701
0.02520408163265306 -0.13425734068009781
0.03530612244897959 -0.06591572559433334
0.04540816326530612 -0.03775864285782358
0.055510204081632646 -0.023640289785410343
0.06561224489795918 -0.01567737863709463
0.07571428571428572 -0.010822006114197865
0.08581632653061225 -0.007693424021794327
0.09591836734693877 -0.005593255990761767
0.1060204081632653 -0.004138429210827859
0.11612244897959184 -0.0031053618286527394
0.12622448979591835 -0.002357010821693277
0.1363265306122449 -0.0018059910929472092
0.14642857142857144 -0.0013947427793951337
0.15653061224489795 -0.0010843108790479705
0.1666326530612245 -8.47722032886153E-4
0.17673469387755103 -6.659315950473862E-4
0.18683673469387754 -5.25265722518119E-4
0.19693877551020408 -4.1576320538612037E-4
0.2070408163265306 -3.30075083441583E-4
0.21714285714285714 -2.627192610984032E-4
0.22724489795918368 -2.0956628019596924E-4
0.2373469387755102 -1.674787543397964E-4
0.24744897959183673 -1.3405487382849257E-4
0.25755102040816324 -1.0744353578490392E-4
0.2676530612244898 -8.62095274777453E-5
0.2777551020408163 -6.923416739119373E-5
0.28785714285714287 -5.56413729720703E-5
0.2979591836734694 -4.474216781508716E-5
0.3080612244897959 -3.5992699313054455E-5
0.31816326530612243 -2.8962249126389502E-5
0.328265306122449 -2.3308698649071397E-5
0.3383673469387755 -1.8759600082229768E-5
0.34846938775510206 -1.5097493819250595E-5
0.35857142857142854 -1.2148463722147807E-5
0.3686734693877551 -9.773176597632464E-6
0.3787755102040816 -7.859837561486442E-6
0.38887755102040816 -6.31863000447509E-6
0.3989795918367347 -5.077314566299709E-6
0.4090816326530612 -4.077737584629548E-6
0.41918367346938773 -3.2730523279496684E-6
0.42928571428571427 -2.6254957276422817E-6
0.4393877551020408 -2.104609681222765E-6
0.44948979591836735 -1.6858244756103562E-6
0.4595918367346939 -1.3493190319627703E-6
0.4696938775510204 -1.0790948391210988E-6
0.4797959183673469 -8.62241202324136E-7
0.48989795918367346 -6.883465399900325E-7
0.5 -5.490077311000471E-7

